ZFlow: Gated Appearance Flow-based Virtual Try-on with 3D Priors

Image-based virtual try-on involves synthesizing perceptually convincing images of a model wearing a particular garment and has garnered significant research interest due to its immense practical applicability. Recent methods involve a two stage process: i) warping of the garment to align with the model ii) texture fusion of the warped garment and target model to generate the try-on output. Issues arise due to the non-rigid nature of garments and the lack of geometric information about the model or the garment. It often results in improper rendering of granular details. We propose ZFlow, an end-to-end framework, which seeks to alleviate these concerns regarding geometric and textural integrity (such as pose, depth-ordering, skin and neckline reproduction) through a combination of gated aggregation of hierarchical flow estimates termed Gated Appearance Flow, and dense structural priors at various stage of the network. ZFlow achieves state-of-the-art results as observed qualitatively, and on quantitative benchmarks of image quality (PSNR, SSIM, and FID). The paper presents extensive comparisons with other existing solutions including a detailed user study and ablation studies to gauge the effect of each of our contributions on multiple datasets.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> rebuttal_notes.txt <==
Reference: https://deviparikh.medium.com/how-we-write-rebuttals-dc84742fece1

Rebuttal Points

#1 
- spelling diff (acknowledge)
- visual results (supplementary)

#2
- off-the-self parsing
- texture/color fail
- skin-generation failure cases
- PSNR not reported (they have not released code + not reported in their paper)

#3
- explain flow-method details (refer to paper lines)
- high res (possible since entire module is full-conv, interesting next step)

#4
- artefacts in body-parts (off-the-self parsing/pose networks)
- warped results (quant results in tab + qual add 2-3 in rebuttal)
- densepose M2E (will add citation + usage is different, warping vs texture transfer + loss)


